PhD Thesis on Code Modulated Interferometric Imaging System using Phased Arrays

This work presents techniques which can allow low-cost phased-array receivers to be reconfigured as interferometric imagers and thereby reducing cost. Since traditional phased arrays power combine incoming signals prior to digitization, orthogonal code-modulation is applied to each incoming signal using phase shifters within each front-end. These code-modulated signals can then be combined and processed coherently through a shared hardware path. Visibility functions can be recovered through squaring and code-demultiplexing operations. The proposed system modulates incoming signals but demodulates desired correlations. Firstly, we present the operation of the system, a validation of its operation using behavioral models of a traditional phased array and a benchmarking of the code-modulated interferometer against traditional interferometer using simulation results and sensitivity analysis. Secondly, we present a simple CMI system operating in the license-free 60-GHz band using a four-element phased-array receiver. The four-element phased array is thinned to obtain a 13-pixel image and the system is demonstrated through a point-source detected at different locations. Finally, the operation and capabilities of code-modulated interferometry (CMI) are demonstrated at 10-GHz using commercially-available phased arrays. A 33-pixel, eight-element prototype is created using two commercially-available ADAR1000 phased-array receivers from Analog Devices Inc. The chips are connected at board level to a patch antenna array. The 33-pixel camera is demonstrated in hardware for point-source detection. Further to demonstrate the scalability of the concept, a 16-element, 169-pixels CMI imaging system is presented at 10-GHz using the four of the same commercially-available phased arrays from ADI. Two active point sources are imaged simultaneously to present the resolution of the system.

==> README.txt <==
--------------------------------------------------------------------
NC State LaTeX class and file templates.
E-mail: jmhykes@ncsu.edu
Released under the LaTeX Project Public License v1.3c or later
See http://www.latex-project.org/lppl.txt
--------------------------------------------------------------------

The ncsuthesis class provides formatting, macros, and content
to meet the thesis requirements of North Carolina State University,
specifically the ETD guidelines.

This archive contains the necessary LaTeX class file and supporting
example tex files demonstrating the use of the class file.

Archive contents:
   Files:
       * YourName-thesis.tex - main tex thesis document
       * front.tex - front matter thesis content
       * optional.tex - ncsuthesis-compatible optional packages 
       * YourName-thesis.bib - BibTeX references file

       * ncsuthesis.cls - NC State thesis class
       * changepage.sty - A package to change margins within
                           a document, used for page rotation.
                           Your LaTeX distribution may include
                           this, but mine didn't.
       * totcount.sty - A package to count the total number of chapters.

       * Makefile - generate thesis PDF on command line with make
       * SConstruct - generates thesis PDF on command line with scons

   Directories:
       * Chapter-1/ Chapter-2/ Chapter-3/
           - example directory structure to house chapter tex files.
       * Appendix-A/
           - contains Appendix A tex file.

A recent version of the student template and class file is available at:
   http://www4.ncsu.edu/~jmhykes/latex.html

The NCSU ETD template website is:
   http://www.ncsu.edu/grad/etd/templates.html

The latest version of the developers package can be downloaded on github.com:
   https://github.com/jhykes/ncsuthesis

Send thesis class bug reports or patches to Josh Hykes at jmhykes@ncsu.edu

